Online Non-linear Centroidal MPC for Humanoid Robot Locomotion with Step Adjustment

This paper presents a Non-Linear Model Predictive Controller for humanoid robot locomotion with online step adjustment capabilities. The proposed controller considers the Centroidal Dynamics of the system to compute the desired contact forces and torques and contact locations. Differently from bipedal walking architectures based on simplified models, the presented approach considers the reduced centroidal model, thus allowing the robot to perform highly dynamic movements while keeping the control problem still treatable online. We show that the proposed controller can automatically adjust the contact location both in single and double support phases. The overall approach is then tested with a simulation of one-leg and two-leg systems performing jumping and running tasks, respectively. We finally validate the proposed controller on the position-controlled Humanoid Robot iCub. Results show that the proposed strategy prevents the robot from falling while walking and pushed with external forces up to 40 Newton for 1 second applied at the robot arm.

==> figures/architecture.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]

\draw    (624,201.9) -- (624.11,175.34) ;
\draw    (209.5,201.9) -- (624,201.9) ;
\draw    (431.67,202.17) -- (431.67,177.5) ;
\draw [shift={(431.67,174.5)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (209.67,202.17) -- (209.67,177.5) ;
\draw [shift={(209.67,174.5)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;

\draw  [fill={rgb, 255:red, 142; green, 178; blue, 220 }  ,fill opacity=1 ]  (166.4,126) -- (258.4,126) -- (258.4,174) -- (166.4,174) -- cycle  ;
\draw (212.4,150) node   [align=left] {\begin{minipage}[lt]{59.7pt}\setlength\topsep{0pt}
\begin{center}
Reduced model control
\end{center}

\end{minipage}};
\draw    (386.87,126.6) -- (478.87,126.6) -- (478.87,174.6) -- (386.87,174.6) -- cycle  ;
\draw (432.87,150.6) node   [align=left] {\begin{minipage}[lt]{59.7pt}\setlength\topsep{0pt}
\begin{center}
Whole-Body\\Control
\end{center}

\end{minipage}};
\draw (322.4,150) node   [align=left] {\begin{minipage}[lt]{86.77pt}\setlength\topsep{0pt}
\begin{center}
desired contact forces and locations
\end{center}

\end{minipage}};
\draw    (575.57,127.5) -- (667.57,127.5) -- (667.57,175.5) -- (575.57,175.5) -- cycle  ;
\draw (621.57,151.5) node   [align=left] {\begin{minipage}[lt]{59.7pt}\setlength\topsep{0pt}
\begin{center}
 
\end{center}

\end{minipage}};
\draw (526.76,150.2) node   [align=left] {\begin{minipage}[lt]{65.55pt}\setlength\topsep{0pt}
\begin{center}
desired joint\\positions
\end{center}

\end{minipage}};
\draw (131.07,149.03) node   [align=left] {\begin{minipage}[lt]{49.59pt}\setlength\topsep{0pt}
\begin{center}
nominal\\contacts
\end{center}

\end{minipage}};
\draw (320.53,201.83) node   [align=left] {\begin{minipage}[lt]{151.61pt}\setlength\topsep{0pt}
\begin{center}
contact wrenches, centroidal momentum and CoM position
\end{center}

\end{minipage}};
\draw    (2.08,125) -- (94.08,125) -- (94.08,173) -- (2.08,173) -- cycle  ;
\draw (48.08,149) node   [align=left] {\begin{minipage}[lt]{59.73pt}\setlength\topsep{0pt}
\begin{center}
Trajectory \\optimization
\end{center}

\end{minipage}};
\draw (601.2,142.87) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{29.94pt}\setlength\topsep{0pt}
\begin{center}
Robot
\end{center}

\end{minipage}};
\draw    (94.08,149.28) -- (163.4,149.7) ;
\draw [shift={(166.4,149.72)}, rotate = 180.35] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (258.4,150.13) -- (383.87,150.47) ;
\draw [shift={(386.87,150.47)}, rotate = 180.16] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (478.87,150.82) -- (572.57,151.27) ;
\draw [shift={(575.57,151.28)}, rotate = 180.27] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;

\end{tikzpicture}

==> figures/contact_adjustment.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]

\draw    (44.6,234.5) -- (44.35,200.75) ;
\draw [shift={(44.33,197.75)}, rotate = 89.59] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw  [fill={rgb, 255:red, 196; green, 235; blue, 162 }  ,fill opacity=1 ] (169.49,110.99) -- (320.33,166.69) -- (165.51,217.36) -- (14.67,161.65) -- cycle ;
\draw  [fill={rgb, 255:red, 217; green, 120; blue, 100 }  ,fill opacity=1 ] (191.95,130.05) -- (226.68,142.87) -- (170.12,161.38) -- (135.39,148.56) -- cycle ;
\draw  [fill={rgb, 255:red, 78; green, 120; blue, 217 }  ,fill opacity=1 ] (203.63,166.78) -- (238.36,179.6) -- (181.79,198.11) -- (147.06,185.29) -- cycle ;
\draw    (44.6,234.5) -- (77.68,251.86) ;
\draw [shift={(80.33,253.25)}, rotate = 207.69] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (44.6,234.5) -- (14.94,251.27) ;
\draw [shift={(12.33,252.75)}, rotate = 330.5] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 140; green, 66; blue, 50 }  ,draw opacity=1 ]   (181.03,145.71) -- (180.69,97.83) ;
\draw [shift={(180.67,94.83)}, rotate = 89.59] [fill={rgb, 255:red, 140; green, 66; blue, 50 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 140; green, 66; blue, 50 }  ,draw opacity=1 ]   (181.03,145.71) -- (223.93,161.47) ;
\draw [shift={(226.75,162.5)}, rotate = 200.16] [fill={rgb, 255:red, 140; green, 66; blue, 50 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (210.5,180.25) -- (264.5,200.25) ;
\draw    (67.33,117.17) -- (84.5,136.25) ;
\draw    (243.67,123.83) -- (205,141.25) ;
\draw    (44.6,234.5) -- (189.5,181.95) ;
\draw [shift={(192.32,180.93)}, rotate = 160.07] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw    (44.6,234.5) -- (178.52,147.35) ;
\draw [shift={(181.03,145.71)}, rotate = 146.95] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 60; green, 85; blue, 143 }  ,draw opacity=1 ]   (192.32,180.93) -- (191.97,133.05) ;
\draw [shift={(191.95,130.05)}, rotate = 89.59] [fill={rgb, 255:red, 60; green, 85; blue, 143 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 60; green, 85; blue, 143 }  ,draw opacity=1 ]   (192.32,180.93) -- (235.22,196.68) ;
\draw [shift={(238.03,197.71)}, rotate = 200.16] [fill={rgb, 255:red, 60; green, 85; blue, 143 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 60; green, 85; blue, 143 }  ,draw opacity=1 ]   (192.32,180.93) -- (144.8,196.45) ;
\draw [shift={(141.95,197.38)}, rotate = 341.91] [fill={rgb, 255:red, 60; green, 85; blue, 143 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
\draw [color={rgb, 255:red, 140; green, 66; blue, 50 }  ,draw opacity=1 ]   (181.03,145.71) -- (133.52,161.24) ;
\draw [shift={(130.67,162.17)}, rotate = 341.91] [fill={rgb, 255:red, 140; green, 66; blue, 50 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;

\draw (12.87,97.7) node [anchor=north west][inner sep=0.75pt]   [align=left] {\textcolor[rgb]{0.21,0.25,0.13}{Feasibility region}};
\draw (244.04,101.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{42.97pt}\setlength\topsep{0pt}
\begin{center}
\textcolor[rgb]{0.55,0.26,0.2}{Nominal }\\\textcolor[rgb]{0.55,0.26,0.2}{Contact}
\end{center}

\end{minipage}};
\draw (266.9,191.27) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{49.79pt}\setlength\topsep{0pt}
\begin{center}
\textcolor[rgb]{0.24,0.33,0.56}{Computed}\\\textcolor[rgb]{0.24,0.33,0.56}{Contact}
\end{center}

\end{minipage}};
\draw (33.83,238.38) node [anchor=south east] [inner sep=0.75pt]    {$\mathcal{I}$};
\draw (129.33,194.33) node [anchor=north west][inner sep=0.75pt]   [align=left] {$ $};
\draw (57.17,199.23) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.55,0.26,0.2}{p}\textcolor[rgb]{0.55,0.26,0.2}{_{\mathcal{C}_{i}^{n}}}$};
\draw (84.33,224.57) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.24,0.33,0.56}{p}\textcolor[rgb]{0.24,0.33,0.56}{_{\mathcal{C}_{i}}}$};


\end{tikzpicture}
